Higher-order circuits

We write down a series of basic laws for (strict) higher-order circuit diagrams. More precisely, we define higher-order circuit theories in terms of: (a) nesting, (b) temporal and spatial composition, and (c) equivalence between lower-order bipartite processes and higher-order bipartite states. In category-theoretic terms, these laws are expressed using enrichment and cotensors in symmetric polycategories, along with a frobenius-like coherence between them. We describe how these laws capture the salient features of higher-order quantum theory, and discover an upper bound for higher-order circuits: any higher-order circuit theory embeds into the theory of strong profunctors.

==> figs/channel_thesis_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (0, 0.75) {};
		\node [style=none] (7) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/comp_new_2b.tikz <==
\begin{tikzpicture}[scale=0.8, {every node/.style}={scale=0.9}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.75) {};
		\node [style=none] (1) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=double edge] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/comp_new_3b.tikz <==
\begin{tikzpicture}[scale=0.8, {every node/.style}={scale=0.9}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (0, 0.75) {};
		\node [style=box] (7) at (0, -0.75) {$\theta(f \circ g)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=double edge] (6.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/compact_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (273) at (0, 0.75) {};
		\node [style=none] (274) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (274.center) to (273.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/comppar_new_3b.tikz <==
\begin{tikzpicture}[scale=0.8, {every node/.style}={scale=0.9}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (0, 0.75) {};
		\node [style=box] (7) at (0, -0.75) {$\theta(f \otimes g)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=double edge] (6.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/cup_5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (129) at (0.25, -0.5) {};
		\node [style=none] (130) at (-0.5, 0.25) {$\alpha$};
		\node [style=box] (132) at (0.25, 0.5) {$f$};
		\node [style=none] (133) at (0.25, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (132) to (129.center);
		\draw (133.center) to (132);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/cup_6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (129) at (0.25, -0.5) {};
		\node [style=none] (130) at (-0.5, 0.25) {$\alpha$};
		\node [style=box] (132) at (0.25, 0.5) {$g$};
		\node [style=none] (133) at (0.25, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (132) to (129.center);
		\draw (133.center) to (132);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/cup_7.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (129) at (0, -1) {};
		\node [style=box] (132) at (0, 0) {$f$};
		\node [style=none] (133) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (132) to (129.center);
		\draw (133.center) to (132);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/cup_8.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (129) at (0, -1) {};
		\node [style=box] (132) at (0, 0) {$g$};
		\node [style=none] (133) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (132) to (129.center);
		\draw (133.center) to (132);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/defense_less_discard_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=smalldiscarding] (266) at (0, 0.25) {};
		\node [style=none] (267) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (267.center) to (266);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/discard.tikz <==
\begin{tikzpicture}[scale=0.8, {every node/.style}={scale=0.9}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.25) {};
		\node [style=discarding] (1) at (0, 0.75) {};
		\node [style=none] (2) at (0.5, 0) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/discard_effect.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=smalldiscarding] (0) at (0, 0.5) {};
		\node [style=none] (1) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/effect.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, 0.5) {$\sigma$};
		\node [style=none] (1) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/enrich_state_1.tikz <==
\begin{tikzpicture}[scale=0.8, {every node/.style}={scale=0.9}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (0, 0.5) {};
		\node [style=box] (7) at (0, -0.5) {$\theta(f)$};
		\node [style=none] (8) at (0, 0.75) {$[A,B]$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=double edge] (6.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/hole_1b.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (69) at (0, 0.25) {};
		\node [style=none] (70) at (0, -0.25) {};
		\node [style=none] (82) at (0, -0.5) {$[a , a']$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=double edge] (70.center) to (69.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/hole_unit_law_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (94) at (0, 0.75) {};
		\node [style=none] (101) at (0, -0.75) {};
		\node [style=none] (104) at (0, -1) {$[a,b]$};
		\node [style=none] (108) at (0, 1) {$[a,b]$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=double edge] (94.center) to (101.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/hom_quick_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (109) at (0, 0.75) {};
		\node [style=box] (113) at (0, 0) {$[f,g]$};
		\node [style=none] (116) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=double edge] (113) to (109.center);
		\draw [style=double edge] (113) to (116.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/nogo_identity.tikz <==
\begin{tikzpicture}[scale=0.6, {every node/.style}={scale=0.6}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.75) {};
		\node [style=none] (1) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/nontheta_identity.tikz <==
\begin{tikzpicture}[scale=0.8, {every node/.style}={scale=0.9}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10) at (0, 0.75) {};
		\node [style=whitephase] (11) at (0, 0) {$\circ$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=double edge] (10.center) to (11);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/state.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, -0.5) {$\rho$};
		\node [style=none] (1) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/tdof0.tikz <==
\begin{tikzpicture}[scale=0.7, {every node/.style}={scale=0.7}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.25, 0.5) {};
		\node [style=backdiscard] (1) at (0.25, -0.5) {};
		\node [style=none] (2) at (-0.5, 0) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/theta_identity.tikz <==
\begin{tikzpicture}[scale=0.8, {every node/.style}={scale=0.9}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10) at (0, 0.75) {};
		\node [style=box] (11) at (0, 0) {$\theta(i)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=double edge] (10.center) to (11);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/unit_mod_nf.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (-0.25, -0.25) {$\phi_{\ce}^{-1}$};
		\node [style=none] (4) at (-0.25, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/wire.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (29) at (0, 0.5) {};
		\node [style=none] (35) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (35.center) to (29.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> stylesnewthesis.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{discarding}=[fill=white, draw=black, shape=circle, style=upground]
\tikzstyle{smalldiscarding}=[fill=white, draw=black, style=upground, scale=0.5]
\tikzstyle{backdiscard}=[fill=white, draw=black, shape=circle, style=downground, scale=0.5]
\tikzstyle{smallbackdiscard}=[fill=white, draw=black, shape=circle, style=downground, scale=0.5]
\tikzstyle{state}=[fill=white, draw=black, style=triang, tikzit shape=rectangle]
\tikzstyle{kstate}=[fill=white, draw=black, style=kpoint, tikzit shape=rectangle]
\tikzstyle{kstateconj}=[fill=white, draw=black, style=kpoint conjugate, tikzit shape=rectangle]
\tikzstyle{kstateBIG}=[fill=white, draw=black, style=big kpoint, tikzit shape=rectangle]
\tikzstyle{effect}=[fill=white, draw=black, style=triangdag]
\tikzstyle{keffect}=[fill=white, draw=black, style=kpoint adjoint]
\tikzstyle{keffectconj}=[fill=white, draw=black, style=kpoint transpose]
\tikzstyle{morphdag}=[style=mapdag]
\tikzstyle{morph}=[style=hadamard]
\tikzstyle{WIDEmorph}=[style=hadamard, minimum width=14mm]
\tikzstyle{morphtrans}=[style=maptrans]
\tikzstyle{morphconj}=[style=mapconj]
\tikzstyle{CPMmorph}=[style=dmap]
\tikzstyle{CPMmorphconj}=[style=dmapconj]
\tikzstyle{CPMmorphdag}=[style=dmapdag]
\tikzstyle{CPMmorphtrans}=[style=dmaptrans]
\tikzstyle{CPMstate}=[fill=white, draw=black, style=triang, doubled]
\tikzstyle{CPMstateBIG}=[fill=white, draw=black, style={triang_lesssep}, doubled]
\tikzstyle{CPMkstate}=[fill=white, draw=black, style=kpoint, tikzit shape=rectangle, doubled]
\tikzstyle{CPMkstateconj}=[fill=white, draw=black, style=kpoint conjugate, tikzit shape=rectangle, doubled]
\tikzstyle{CPMkstateBIG}=[fill=white, draw=black, style=big kpoint, tikzit shape=rectangle, doubled]
\tikzstyle{CPMkeffect}=[fill=white, draw=black, style=kpoint adjoint, doubled]
\tikzstyle{CPMkeffectconj}=[fill=white, draw=black, style=kpoint transpose, doubled]
\tikzstyle{UHfB}=[fill=white, draw=black, style=triangdag, doubled, inner sep=-2pt]
\tikzstyle{leak}=[style=tinypoint, regular polygon rotate=-90]
\tikzstyle{leakfill}=[style=tinypoint, regular polygon rotate=-90, fill=black]
\tikzstyle{Z}=[style=dot, fill=green]
\tikzstyle{X}=[style=dot, fill=red]
\tikzstyle{black_dot}=[style=dot, fill=black]
\tikzstyle{white_dot}=[style=dot, fill=white]
\tikzstyle{qblack_dot}=[style=ddot, fill=black]
\tikzstyle{qwhite_dot}=[style=ddot, fill=white]
\tikzstyle{whitephase}=[style=wphase dot, fill=white]
\tikzstyle{qredphase}=[style=phase dot, fill=red]
\tikzstyle{qgreenphase}=[style=phase dot, fill=green]
\tikzstyle{had}=[style=hadamard, doubled]
\tikzstyle{box}=[style=hadamard]
\tikzstyle{classhad}=[style=hadamard]
\tikzstyle{antipode}=[style=anti]

% Edge styles
\tikzstyle{dottededge}=[-, very thick, dotted]
\tikzstyle{double_edge}=[-, double]
\tikzstyle{double_dot}=[-, double, very thick, dotted]
\tikzstyle{double_bold}=[very thick, double]
\tikzstyle{double edge}=[-, very thick]
\tikzstyle{new edge style 0}=[<-]
\tikzstyle{new edge style 1}=[-, draw={rgb,255: red,255; green,204; blue,204}, fill={rgb,255: red,255; green,204; blue,204}]
\tikzstyle{new edge style 2}=[-, draw={rgb,255: red,14; green,188; blue,83}]
\tikzstyle{new edge style 3}=[<-, draw={rgb,255: red,255; green,204; blue,204}]
\tikzstyle{new edge style 4}=[<-, draw={rgb,255: red,0; green,128; blue,128}]
\tikzstyle{new edge style 5}=[-, draw={rgb,255: red,214; green,110; blue,62}]
\tikzstyle{new edge style 6}=[-, draw={rgb,255: red,174; green,20; blue,174}]
\tikzstyle{new edge style 8}=[<-, draw={rgb,255: red,227; green,64; blue,9}]

